Transport properties of fully screened Kondo models

We study the non-equilibrium transport properties of fully (exactly) screened Kondo quantum dots subject to a finite bias voltage or a finite temperature. Firstly, we calculate the Fermi-liquid coefficients of the conductance for models with arbitrary spin, i.e. its leading behaviour for small bias voltages or temperatures. Secondly, we determine the low-temperature behaviour of the static susceptibility from the exactly known Bethe Ansatz results for the magnetisation. Thirdly, we study the crossover from strong to weak coupling in the spin-1/2 and the spin-1 models coupled to one or two screening channels respectively. Using a real-time renormalisation group method we calculate the static and dynamical spin-spin correlation functions for the spin-1/2 model as well as the linear and differential conductance and the static susceptibility for the spin-1 model. We define various Kondo scales and discuss their relations. We assess the validity of the renormalisation-group treatment by comparing with known results for the temperature dependence of the linear conductance and static susceptibility as well as the Fermi-liquid behaviour at low energies.

==> diagrams/strong-coupling/conductance-2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=effective-zero-vertex] (0) at (0, 0) {};
		\node [style=effective-zero-vertex] (1) at (\SECONDBUBBLE, 0) {};
		\node [style=effective-zero-vertex] (2) at (\SECONDBUBBLE + \DISTANCETOVERTEX + \SECONDBUBBLE, 0) {};
		\node [style=effective-zero-vertex] (3) at (\SECONDBUBBLE + \DISTANCETOVERTEX, 0) {};
		\node [style=derivative-contraction] at (\SECONDBUBBLE + \DISTANCETOVERTEX / 2.0, \UPPERLINE) {};
		\node [style=derivative-contraction] at (\SECONDBUBBLE + \DISTANCETOVERTEX / 2.0, \LOWERLINE) {};
		\node [style=derivative-propagator] at (\SECONDBUBBLE + \DISTANCETOVERTEX / 2.0, 0) {};
		\node [style=none] (4) at (0, \UPPERLINE) {};
		\node [style=none] (5) at (\SECONDBUBBLE + \DISTANCETOVERTEX, \LOWERLINE) {};
		\node [style=none] (6) at (\SECONDBUBBLE, \LOWERLINE) {};
		\node [style=none] (7) at (\SECONDBUBBLE + \DISTANCETOVERTEX + \SECONDBUBBLE, \UPPERLINE) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=closed-contraction] (0) to (4.center) to (7.center) to (2);
		\draw [style=closed-contraction] (1) to (6.center) to (5.center) to (3);
		\draw [style=propagator] (0) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

==> diagrams/strong-coupling/conductance-3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=effective-zero-vertex] (0) at (0, 0) {};
		\node [style=effective-zero-vertex] (1) at (\SECONDBUBBLE, 0) {};
		\node [style=effective-zero-vertex] (2) at (\SECONDBUBBLE + \DISTANCETOVERTEX + \SECONDBUBBLE, 0) {};
		\node [style=effective-zero-vertex] (3) at (\SECONDBUBBLE + \DISTANCETOVERTEX, 0) {};
		\node [style=none] (4) at (0, \UPPERLINE) {};
		\node [style=none] (5) at (\SECONDBUBBLE + \DISTANCETOVERTEX, \LOWERLINE) {};
		\node [style=none] (6) at (\SECONDBUBBLE, \LOWERLINE) {};
		\node [style=effective-zero-vertex] (7) at (\SECONDBUBBLE + \DISTANCETOVERTEX + \SECONDBUBBLE + \DISTANCETOVERTEX + \SECONDBUBBLE, 0) {};
		\node [style=effective-zero-vertex] (8) at (\SECONDBUBBLE + \DISTANCETOVERTEX + \SECONDBUBBLE + \DISTANCETOVERTEX, 0) {};
		\node [style=none] (9) at (\SECONDBUBBLE + \DISTANCETOVERTEX + \SECONDBUBBLE + \DISTANCETOVERTEX + \SECONDBUBBLE, \UPPERLINE) {};
		\node [style=none] (10) at (\SECONDBUBBLE + \DISTANCETOVERTEX + \SECONDBUBBLE, \LOWERLINE) {};
		\node [style=none] (11) at (\SECONDBUBBLE + \DISTANCETOVERTEX + \SECONDBUBBLE + \DISTANCETOVERTEX, \LOWERLINE) {};
		\node [style=derivative-contraction] at (\SECONDBUBBLE + \DISTANCETOVERTEX + \SECONDBUBBLE / 2.0, \UPPERLINE) {};
		\node [style=derivative-contraction] at (\SECONDBUBBLE + \DISTANCETOVERTEX / 2.0, \LOWERLINE) {};
		\node [style=derivative-contraction] at (\SECONDBUBBLE + \DISTANCETOVERTEX + \SECONDBUBBLE + \DISTANCETOVERTEX / 2.0, \LOWERLINE) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=closed-contraction] (0) to (4.center) to (9.center) to (7);
		\draw [style=closed-contraction] (1) to (6.center) to (5.center) to (3);
		\draw [style=closed-contraction] (2) to (10.center) to (11.center) to (8);
		\draw [style=propagator] (0) to (7);
	\end{pgfonlayer}
\end{tikzpicture}
